Convergence of Langevin-Simulated Annealing algorithms with multiplicative noise

We study the convergence of Langevin-Simulated Annealing type algorithms with multiplicative noise, i.e. for $V : \mathbb{R}^d \to \mathbb{R}$ a potential function to minimize, we consider the stochastic equation $dY_t = - \sigma \sigma^\top \nabla V(Y_t) dt + a(t)\sigma(Y_t)dW_t + a(t)^2\Upsilon(Y_t)dt$, where $(W_t)$ is a Brownian motion, where $\sigma : \mathbb{R}^d \to \mathcal{M}_d(\mathbb{R})$ is an adaptive (multiplicative) noise, where $a : \mathbb{R}^+ \to \mathbb{R}^+$ is a function decreasing to $0$ and where $\Upsilon$ is a correction term. This setting can be applied to optimization problems arising in Machine Learning. The case where $\sigma$ is a constant matrix has been extensively studied however little attention has been paid to the general case. We prove the convergence for the $L^1$-Wasserstein distance of $Y_t$ and of the associated Euler-scheme $\bar{Y}_t$ to some measure $\nu^\star$ which is supported by $\text{argmin}(V)$ and give rates of convergence to the instantaneous Gibbs measure $\nu_{a(t)}$ of density $\propto \exp(-2V(x)/a(t)^2)$. To do so, we first consider the case where $a$ is a piecewise constant function. We find again the classical schedule $a(t) = A\log^{-1/2}(t)$. We then prove the convergence for the general case by giving bounds for the Wasserstein distance to the stepwise constant case using ergodicity properties.

==> data_langevin1/SGD_deep.csv <==
,time,f
0,0,0.10090000182390213
1,1,0.2062000036239624
2,2,0.3720000088214874
3,3,0.7035999894142151
4,4,0.7545999884605408
5,5,0.817300021648407
6,6,0.7045000195503235
7,7,0.8859000205993652
8,8,0.8985000252723694
9,9,0.9004999995231628
10,10,0.9065999984741211


==> data_langevin1/SGLDOptimizer.csv <==
,time,f
0,0,0.06849999725818634
1,1,0.9071999788284302
2,2,0.9233999848365784
3,3,0.9309999942779541
4,4,0.9375
5,5,0.9419000148773193
6,6,0.944100022315979
7,7,0.9463000297546387
8,8,0.9498999714851379
9,9,0.9509000182151794
10,10,0.9524000287055969


==> data_langevin1/SGLDOptimizer_loss.csv <==
,time,f
0,0,2.3620312213897705
1,1,0.6673242449760437
2,2,0.30719664692878723
3,3,0.25988391041755676
4,4,0.23169900476932526
5,5,0.21139268577098846
6,6,0.19545090198516846
7,7,0.18250375986099243
8,8,0.1720849573612213
9,9,0.16349954903125763
10,10,0.1565166711807251


==> data_langevin1/aSGLDOptimizer.csv <==
,time,f
0,0,0.06849999725818634
1,1,0.9553999900817871
2,2,0.9661999940872192
3,3,0.9714000225067139
4,4,0.9740999937057495
5,5,0.9729999899864197
6,6,0.9732000231742859
7,7,0.9753999710083008
8,8,0.9760000109672546
9,9,0.9757000207901001
10,10,0.9760000109672546


==> data_langevin1/aSGLDOptimizer_deep.csv <==
,time,f
0,0,0.10090000182390213
1,1,0.8539999723434448
2,2,0.9279999732971191
3,3,0.9142000079154968
4,4,0.8895999789237976
5,5,0.9358999729156494
6,6,0.9466999769210815
7,7,0.9440000057220459
8,8,0.944599986076355
9,9,0.9516000151634216
10,10,0.9466999769210815


==> data_langevin1/aSGLDOptimizer_deep_langevin.csv <==
,time,f
0,0,0.10090000182390213
1,1,0.8967999815940857
2,2,0.9259999990463257
3,3,0.9297999739646912
4,4,0.9438999891281128
5,5,0.9484000205993652
6,6,0.9427000284194946
7,7,0.9505000114440918
8,8,0.9532999992370605
9,9,0.9544000029563904
10,10,0.9532999992370605


==> data_langevin1/aSGLDOptimizer_loss.csv <==
,time,f
0,0,2.3620312213897705
1,1,0.2556338608264923
2,2,0.115606389939785
3,3,0.07867678254842758
4,4,0.0594460666179657
5,5,0.044780973345041275
6,6,0.03572593256831169
7,7,0.026912134140729904
8,8,0.023070452734827995
9,9,0.017743265256285667
10,10,0.015373887494206429


==> data_langevin1/pAdaSGLDOptimizer.csv <==
,time,f
0,0,0.06849999725818634
1,1,0.9531000256538391
2,2,0.9628999829292297
3,3,0.9684000015258789
4,4,0.9708999991416931
5,5,0.9746000170707703
6,6,0.9735000133514404
7,7,0.9746999740600586
8,8,0.9749000072479248
9,9,0.9763000011444092
10,10,0.9745000004768372


==> data_langevin1/pAdaSGLDOptimizer_loss.csv <==
,time,f
0,0,2.3620312213897705
1,1,0.3009885847568512
2,2,0.13330255448818207
3,3,0.0949021726846695
4,4,0.07506626099348068
5,5,0.06164184957742691
6,6,0.05304700508713722
7,7,0.04480168968439102
8,8,0.03952542692422867
9,9,0.03479786217212677
10,10,0.030597850680351257


==> data_langevin1/pSGLDOptimizer.csv <==
,time,f
0,0,0.06849999725818634
1,1,0.9567999839782715
2,2,0.9657999873161316
3,3,0.9668999910354614
4,4,0.9682999849319458
5,5,0.9678000211715698
6,6,0.9675999879837036
7,7,0.9693999886512756
8,8,0.9689000248908997
9,9,0.9685999751091003
10,10,0.9678999781608582


==> data_langevin1/pSGLDOptimizer_deep.csv <==
,time,f
0,0,0.10090000182390213
1,1,0.7598999738693237
2,2,0.9186999797821045
3,3,0.9322999715805054
4,4,0.9474999904632568
5,5,0.9491000175476074
6,6,0.9538000226020813
7,7,0.9595000147819519
8,8,0.957099974155426
9,9,0.9598000049591064
10,10,0.9621999859809875


==> data_langevin1/pSGLDOptimizer_deep_langevin.csv <==
,time,f
0,0,0.10090000182390213
1,1,0.8919000029563904
2,2,0.9347000122070312
3,3,0.9379000067710876
4,4,0.9467999935150146
5,5,0.9419000148773193
6,6,0.9469000101089478
7,7,0.953000009059906
8,8,0.9577999711036682
9,9,0.9538000226020813
10,10,0.9581000208854675


==> data_langevin1/pSGLDOptimizer_loss.csv <==
,time,f
0,0,2.3620312213897705
1,1,0.2358396202325821
2,2,0.12030842900276184
3,3,0.093705914914608
4,4,0.08204740285873413
5,5,0.07388701289892197
6,6,0.06618132442235947
7,7,0.06019539013504982
8,8,0.05719001591205597
9,9,0.05316108465194702
10,10,0.04645426943898201


==> data_langevin2/aSGLD_zeros_data.csv <==
,time,f
0,0,0.0982000008225441
1,1,0.11349999904632568
2,2,0.11349999904632568
3,3,0.18320000171661377
4,4,0.27309998869895935
5,5,0.426800012588501
6,6,0.4284000098705292
7,7,0.629800021648407
8,8,0.6827999949455261
9,9,0.746399998664856
10,10,0.7947999835014343
11,11,0.6796000003814697
12,12,0.7616000175476074
13,13,0.8276000022888184
14,14,0.8518999814987183
15,15,0.8486999869346619
16,16,0.8762999773025513
17,17,0.8722000122070312
18,18,0.8773999810218811
19,19,0.8828999996185303
20,20,0.8944000005722046
21,21,0.8913000226020813
22,22,0.8776999711990356
23,23,0.8999000191688538
24,24,0.8881999850273132
25,25,0.8888000249862671
26,26,0.8980000019073486
27,27,0.9003999829292297
28,28,0.9081000089645386
29,29,0.9072999954223633
30,30,0.9153000116348267
31,31,0.9100000262260437
32,32,0.916100025177002
33,33,0.911300003528595


==> data_langevin2/adam_zeros_data.csv <==
,time,f
0,0,0.0982000008225441
1,1,0.10320000350475311
2,2,0.11349999904632568
3,3,0.11349999904632568
4,4,0.11349999904632568
5,5,0.11349999904632568
6,6,0.11349999904632568
7,7,0.2522999942302704
8,8,0.4702000021934509
9,9,0.5361999869346619
10,10,0.5407000184059143
11,11,0.5586000084877014
12,12,0.6435999870300293
13,13,0.6351000070571899
14,14,0.636900007724762
15,15,0.699400007724762
16,16,0.7071999907493591
17,17,0.7419999837875366
18,18,0.7544000148773193
19,19,0.7944999933242798
20,20,0.7853000164031982
21,21,0.8097000122070312
22,22,0.8129000067710876
23,23,0.794700026512146
24,24,0.7960000038146973
25,25,0.7301999926567078
26,26,0.4648999869823456
27,27,0.8166000247001648
28,28,0.8219000101089478
29,29,0.8102999925613403
30,30,0.8119000196456909
31,31,0.7828999757766724
32,32,0.7491000294685364
33,33,0.7328000068664551

